Mechanically reconfigurable layered GRIN lenses for mid-infrared

This paper presents a concept of mechanically adjustable planar Gradientindex (GRIN) lens that can be used to realize reconfigurable focusing at mid-infrared (mid-IR) or millimeter-wave (mm-wave) frequencies. The concept is based on a multilayer design rooted in effective medium theory, where spatial refractive index profiles are synthesized using first-kind Chebyshev polynomials. Symmetric lateral displacement of the layers enables continuous modulation of the effective refractive index distribution, allowing controlled transitions between divergent, afocal, and convergent wavefronts. Numerical simulations demonstrate accurate focal tuning at mid-IR and mm-waves. In the mid-IR regime, focal lengths of about 56 {\mu}m and 24 {\mu}m are achieved with relative errors of around 4.4% and 10%, respectively. In the mm-wave regime, the lens produces focal lengths of about 158 mm and 128 mm with improved accuracies of 2.3% and 6.0%, respectively. The reconstructed refractive index profiles exhibit high similarity to ideal convex lens distributions, confirming the validity of the proposed synthesis approach. The proposed GRIN lens concept offers a scalable and physically interpretable approach to reconfigurable focusing, with potential applications in multimodal imaging, adaptive sensing, and telecommunication systems.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



